The Factory and the Beehive. IV. A Comprehensive Study of the Rotation X-ray Activity Relation in Praesepe and the Hyades

X-ray observations of low-mass stars in open clusters are critical to understanding the dependence of magnetic activity on stellar properties and their evolution. Praesepe and the Hyades, two of the nearest, most-studied open clusters, are among the best available laboratories for examining the dependence of magnetic activity on rotation for stars with masses lower than $\approx 1\ M_{\odot}$. We present an updated study of the rotation X-ray activity relation in the two clusters. We updated membership catalogs that combine pre-Gaia catalogs with new catalogs based on Gaia Data Release 2. The resulting catalogs are the most inclusive ones for both clusters: 1739 Praesepe and 1315 Hyades stars. We collected X-ray detections for cluster members, for which we analyzed, re-analyzed, or collated data from ROSAT, the Chandra X-ray Observatory, the Neil Gehrels Swift Observatory, and XMM-Newton. We have detections for 326 Praesepe and 462 Hyades members, of which 273 and 164, respectively, have rotation periods, an increase of 6$\times$ relative to what was previously available. We find that at $\approx$700 Myr, only M dwarfs remain saturated in X-rays, with only tentative evidence for supersaturation. We also find a tight relation between the Rossby number and fractional X-ray luminosity $L_\mathrm{X}/L_\mathrm{bol}$ in unsaturated single members, suggesting a power-law index between $-3.2$ and $-3.9$. Lastly, we find no difference in the coronal parameters between binary and single members. These results provide essential insight into the relative efficiency of magnetic heating of the stars' atmospheres, thereby informing the development of robust age-rotation-activity relations.

==> MRT_ObsLog.txt <==
Title: The Factory and the Beehive. IV. A Comprehensive Study of the Rotation-X-ray Activity Relation for Praesepe and the Hyades
Authors: Alejandro Núñez, Marcel A. Agüeros, Kevin R. Covey, Stephanie T. Douglas, Jeremy Drake, Emily C. Bowsher, Phillip A. Cargile, Adam L. Kraus, Nicholas M. Law
Table: Log of Chandra and XMM Observations of Praesepe and Hyades
================================================================================
Byte-by-byte Description of file: MRT_ObsLog.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label                Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---     Cluster         Cluster in which filed of view falls
  10- 15 A6     ---     Instrument      Instrument used in the observation
  17- 57 A41    ---     ObsIDs          Observation ID
  59- 77 A19    ---     PI              Principal investigator of observation
  79- 85 A7     ---     StartDate       Year and month of start of observation
  87- 92 I6     s       Duration        Total duration of observation
  94-103 F10.6  deg     RAdeg           Right ascension (J2000)
 105-113 F9.6   deg     DEdeg           Declination (J2000)
 115-126 A12    deg     Roll            Roll angle of telescope
 128-136 A9     ---     FilterDataMode  Filter or data mode (1)
--------------------------------------------------------------------------------
Note (1): When two filters are included, the first one is for the MOS cameras and the second, for the pn camera
--------------------------------------------------------------------------------
Hyades   EPIC   0094810301                                Jansen              2000-03  35560  67.962500 17.863333 264.2        Thin1     
Hyades   EPIC   0101440601 0101441501                     Pallavicini         2000-09 106090  66.054167 14.758333 83.2, 261.7  Medium    
Hyades   EPIC   0101440501                                Pallavicini         2000-09  47810  67.145833 15.962500 83.0         Thick     
Praesepe EPIC   0101440401                                Pallavicini         2000-11  48310 129.991667 19.541389 106.2        Thick/Med 
Hyades   EPIC   0024140101                                Brickhouse          2001-03  63510  64.948333 15.627639 263.5        Thick     
Hyades   EPIC   0002740101                                Neuhaeuser          2001-09  34860  58.479583 23.393750 79.2         Thin1     
Hyades   HRC-1  2554                                      Ayres               2001-12  17900  68.980000 16.509167 288.3                  
Hyades   ACIS-S 3242                                      Stern               2002-02  43630  70.598750  2.038833 284.6        VFaint    
Praesepe EPIC   0103260601                                Jansen              2002-04  51310 126.713750 26.623778 283.1        Medium    
Hyades   EPIC   0056020401                                Arnaud              2002-09  23660  66.530417 16.920028 81.1         Thin1     
Hyades   EPIC   0064600101 0064600301                     Makishima           2002-09  40810  59.726667 10.433889 80.7, 255.8  Thick/Med 
Hyades   EPIC   0151380101                                Smith               2003-02  31690  58.846250 31.045833 256.9        Medium    
Praesepe EPIC   0158760131                                Jansen              2003-04   6000 131.626250 18.813500 285.0        Thick     
Praesepe EPIC   0158760132                                Jansen              2003-04   6000 131.635000 18.812194 285.0        Thick     
Praesepe EPIC   0158760133                                Jansen              2003-04   6000 131.644167 18.810278 285.0        Thick     
Praesepe EPIC   0158760134                                Jansen              2003-04   6000 131.653750 18.808056 285.0        Thick     
Praesepe EPIC   0158760135                                Jansen              2003-04   6000 131.662500 18.805667 285.0        Thick     
Praesepe EPIC   0158760137                                Jansen              2003-04   6000 131.679583 18.800472 285.0        Thick     
Praesepe EPIC   0158760138                                Jansen              2003-04   6000 131.688333 18.797417 285.0        Thick     
Praesepe EPIC   0158761201                                Jansen              2003-04   6220 131.696667 18.816306 286.4        Thick     
Praesepe EPIC   0158760139                                Jansen              2003-04   6000 131.697500 18.794000 285.0        Thick     
Praesepe EPIC   0158760140                                Jansen              2003-04   6000 131.707083 18.790222 285.0        Thick     
Hyades   ACIS-I 4183                                      Sarazin             2003-08  10000  66.463750 -8.560556 105.3        VFaint    
Hyades   HRC-1  3732                                      Guedel              2003-10  19140  65.497500 19.535111 96.8                   
Hyades   EPIC   0103262801                                Jansen              2003-10   8320  85.790000 23.485028 88.1         Medium    
Hyades   EPIC   0201360201                                Drake, S.           2004-02  43000  64.902917 21.773583 260.0        Thick     
Hyades   EPIC   0203160101                                Padovani            2004-03   7950  71.978333 -3.378667 265.0        Thin1     
Hyades   EPIC   0203540801                                Guedel              2004-08  79490  68.970417 22.906500 81.7         Medium    
Hyades   EPIC   0203260101                                Hakala              2004-08  60920  57.602083 17.246694 76.5         Medium    
Hyades   EPIC   0200910101                                Ballantyne          2005-02  40510  63.418333 11.203889 256.0        Medium    
Hyades   EPIC   0203541501                                Guedel              2005-02  34410  67.426667 26.547472 262.6        Medium    
Hyades   EPIC   0203540501                                Guedel              2005-02  31910  69.895417 25.695972 262.5        Medium    
Hyades   EPIC   0301500101                                Guedel              2005-08  83320  65.497500 19.535111 79.8         Medium    
Hyades   EPIC   0300210401                                Reiprich            2006-02  41340  66.463750 -8.558083 249.8        Thin1     
Hyades   EPIC   0304203201                                Kashyap             2006-04  11710 103.678333 24.245556 274.8        Medium    
Hyades   EPIC   0405240201                                Nicastro            2006-08  17120  51.202917 -3.042222 72.7         Thin1     
Hyades   EPIC   0404968601                                Pierre              2007-01  13710  33.500000 -3.500000 48.5         Thin1     
Hyades   EPIC   0405210401 0405211001                     Barrado y Navascues 2007-02  66020  80.650000  8.233333 262.8, 271.2 Medium    
Hyades   EPIC   0406570701                                Stringfellow        2007-02  12910  71.775833 16.978556 260.8        Med/Thin1 
Hyades   ACIS-S 7861                                      Mathur              2007-06   5000  38.886250 -7.154417 125.0        Faint     
Hyades   EPIC   0501620101                                Hardcastle          2007-08  16310  63.624167 14.273083 78.1         Med/Thin1 
Hyades   ACIS-I 8229                                      Smith               2007-10  49010  58.846250 31.045833 116.0        VFaint    
Praesepe ACIS-S 9397                                      Vikhlinin           2007-12  19900 129.630833 19.804167 77.0         VFaint    
Praesepe ACIS-I 7931                                      Mulchaey            2008-02  29730 124.812500 21.349111 251.7        VFaint    
Praesepe EPIC   0605360101                                Hamann              2009-10  58150 131.722917 17.993611 105.1        Thin1     
Hyades   EPIC   0600980101                                Valencic            2010-02 126130  58.846250 31.045833 257.6        Thick     
Hyades   EPIC   0650790101                                Simon               2010-08  42010  66.586250 15.618278 79.5         Thick     
Hyades   EPIC   0655610101                                Birkinshaw          2011-02  97440  18.009167 49.476389 230.5        Medium    
Hyades   EPIC   0652350201                                Guedel              2011-02  22780  68.221667 17.592694 260.2        Medium    
Praesepe EPIC   0653680101                                Stelzer             2011-04  32950 134.915000 56.916528 290.5        Thin1     
Hyades   EPIC   0673180301                                Sun                 2012-02  20910  74.727083 -0.488472 259.9        Med/Thin1 
Hyades   ACIS-S 15264                                     Tsuboi              2013-01  15850  67.423333 26.549528 275.0        VFaint    
Praesepe ACIS-S 14970                                     Liu                 2013-03  19800 134.657083 18.373167 252.3        Faint     
Hyades   EPIC   0693540701                                Ptak                2013-03  15910  77.942083  5.200611 270.1        Thin1     
Praesepe EPIC   0721620101                                Agüeros             2013-10  71800 129.750000 19.950000 103.0        Thin1     
Hyades   ACIS-I 16120                                     Romani              2013-11  94740  61.455000 38.058889 136.7        VFaint    
Hyades   EPIC   0743070301                                Principe            2014-08  13000  72.003750 14.666056 79.2         Medium    
Hyades   EPIC   0744500201 0744500301 0744500401          Schneider           2014-08 128800  65.497500 19.535111 78.7-79.4    Medium    
Hyades   EPIC   0743660301                                De Becker           2015-03  38000  53.166667 35.461722 250.5        Thick     
Praesepe EPIC   0742570101                                Agüeros             2015-04  64500 130.500000 19.525000 283.7        Thin1     
Praesepe ACIS-I 17254-17257                               Drake, J.           2015-05 191560 129.958333 19.528056 255.6-256.2  VFaint    
Praesepe EPIC   0761921101                                Drake, J.           2015-05  65700 129.246667 19.050083 285.0        Medium    
Praesepe EPIC   0761920901                                Drake, J.           2015-05  62900 129.752917 20.006750 285.0        Medium    
Praesepe EPIC   0761921201                                Drake, J.           2015-05  62000 129.987500 19.072500 285.0        Medium    
Praesepe EPIC   0761920801                                Drake, J.           2015-05  84100 130.215833 20.004111 285.0        Medium    
Praesepe EPIC   0761920701                                Drake, J.           2015-05  78000 130.351250 19.976167 285.0        Medium    
Praesepe EPIC   0761921001                                Drake, J.           2015-05  53000 130.449167 19.072222 285.0        Medium    
Hyades   EPIC   0762760601                                Agüeros             2015-09  17000  68.362500 13.045417 82.3         Thin1     
Hyades   EPIC   0762760201                                Agüeros             2015-09  24000  72.467083  6.109306 84.9         Thin1     
Hyades   EPIC   0762761001                                Agüeros             2016-02  13560  70.365833 14.076139 257.7        Thin1     
Hyades   EPIC   0762760801                                Agüeros             2016-03  19900  70.369583 12.009361 261.7        Thin1     
Hyades   EPIC   0765050401                                Agüeros             2016-03  10000  77.830417  7.908889 268.1        Med/Thin1 
Hyades   EPIC   0785120801                                Agüeros             2016-08  16800  44.171667 35.376250 67.4         Thin1     
Hyades   EPIC   0782060101 0782061101                     Agüeros             2016-08  30860  55.190833 17.579917 75.0, 75.6   Thin1     
Hyades   EPIC   0785120401 0785121001                     Agüeros             2016-08  19000  59.790417 26.476111 77.4, 76.1   Thin1     
Hyades   EPIC   0785110901                                Agüeros             2016-08   8000  62.045833 16.873139 76.9         Thin1     
Hyades   EPIC   0785110601                                Agüeros             2016-08  20070  62.110833 12.191861 77.6         Thin1     
Hyades   EPIC   0785110701                                Agüeros             2016-08  15800  72.760000 14.971250 79.1         Thin1     
Hyades   EPIC   0785110401                                Agüeros             2016-09  28900  65.396250 14.695194 79.8         Thin1     
Hyades   EPIC   0785120701                                Agüeros             2016-09  14500  65.664583 18.269333 79.1         Thin1     
Hyades   EPIC   0785120601                                Agüeros             2016-09   9000  65.996250 16.721583 79.6         Thin1     
Hyades   EPIC   0785120201                                Agüeros             2017-01  10000  36.410000 37.542750 250.1        Thin1     
Hyades   EPIC   0785110501                                Agüeros             2017-02  21600  55.946250 20.860111 255.4        Thin1     
Hyades   EPIC   0785110201                                Agüeros             2017-02  19900  58.721667 16.315639 256.4        Thin1     
Hyades   EPIC   0782060401                                Agüeros             2017-02  10500  58.903750 21.313361 256.5        Thin1     
Hyades   EPIC   0785120901                                Agüeros             2017-02  21000  58.988333 18.432278 256.7        Thin1     
Hyades   EPIC   0782060601                                Agüeros             2017-02  21000  59.560000 12.628000 265.0        Thin1     
Hyades   EPIC   0785110301                                Agüeros             2017-02  16000  59.809167 22.043889 256.8        Thin1     
Hyades   EPIC   0782060501                                Agüeros             2017-02  33900  61.053333 18.995694 256.8        Thin1     
Hyades   EPIC   0782060201                                Agüeros             2017-02  23000  61.585833 19.027500 257.6        Thin1     
Hyades   EPIC   0782060301                                Agüeros             2017-02  20000  66.087083 19.180750 259.1        Thin1     
Hyades   EPIC   0782060801                                Agüeros             2017-03  25900  59.812500 16.664444 257.8        Thin1     
Hyades   EPIC   0782060901                                Agüeros             2017-03  19000  59.860833 23.385444 256.0        Thin1     
Hyades   EPIC   0782060701                                Agüeros             2017-03  19000  62.776667 12.796722 265.0        Thin1     
Hyades   EPIC   0782061001                                Agüeros             2017-03  19000  63.273333 15.247778 259.3        Thin1     
Hyades   EPIC   0785110101                                Agüeros             2017-03  19000  64.640833 18.364722 259.0        Thin1     
Hyades   EPIC   0785120501                                Agüeros             2017-03   9000  72.127500 16.388611 261.7        Thin1     
Praesepe EPIC   0784400701-0784401001                     Hermsen             2017-04 129100 126.714167 26.623000 281.6-282.4  Thin1     
Praesepe EPIC   0803953001                                Risaliti            2017-04  39900 128.898750 21.377833 283.4        Thin1     
Hyades   EPIC   0800730501                                Li                  2017-07  25900   9.112917 42.476278 55.5         Thin1     
Hyades   EPIC   0800730701                                Li                  2017-08  17000   9.629167 42.426056 46.8         Thin1     
Hyades   EPIC   0795600101                                Lohfink             2017-08  64700  63.418333 11.203833 76.8         Thin1     
Praesepe EPIC   0803240801                                Secrest             2017-10   8000 130.001250 18.091917 103.1        Medium    
Hyades   EPIC   0801010501                                Robrade             2017-12  25900 348.137917 49.406667 252.0        Thick     
Hyades   EPIC   0824850201                                Wheatley            2018-09  43000  67.412917 22.882528 79.3         Thin1     
Hyades   EPIC   0843150501                                Melis               2019-09  14000 109.523333 16.540389 94.4         Thick/Med 
Hyades   ACIS-S 23067                                     Agüeros             2019-11   9960  58.755833 12.485583 75.2         VFaint    
Hyades   ACIS-S 24857                                     Agüeros             2020-11   9960  55.031667  5.874611 43.1         VFaint    
Hyades   ACIS-S 23406 24385-24390 24868 24871 24878-24880 Agüeros             2020-11 231180  65.438750 20.399083 Various      VFaint    
Hyades   ACIS-S 23407 24307-24310 24914                   Agüeros             2021-01  53310  68.806250 20.133722 Various      VFaint    
Praesepe EPIC   0863710201                                Núñez               2021-04  32000 129.883333 20.655639 283.6        Medium    
Hyades   ACIS-S 26203                                     Agüeros             2021-11   9957  54.785000 28.383417 150.1        VFaint    
Hyades   ACIS-S 26233                                     Agüeros             2021-12   9960 103.306250 21.318028 20.1         VFaint    

==> MRT_Specfits.txt <==
Title: The Factory and the Beehive. IV. A Comprehensive Study of the Rotation-X-ray Activity Relation for Praesepe and the Hyades
Authors: Alejandro Nunez, Marcel A. Agueros, Kevin R. Covey, Stephanie T. Douglas, Jeremy Drake, Emily C. Bowsher, Phillip A. Cargile, Adam L. Kraus, Nicholas M. Law
Table: Spectral Fits for the Highest X-ray Count Chandra, Swift, and XMM Sources
================================================================================
Byte-by-byte Description of file: MRT_Specfits.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label             Explanations
--------------------------------------------------------------------------------
   1- 15 I15    ---         SourceID          ? Catalog Source ID
  17- 38 A22    ---         IAUname           IAU name
  40- 44 F5.3   keV         kT                Plasma temperature of APEC model
  46- 50 F5.3   keV       e_kT                Error mean of plasma temperature of APEC model
  52- 56 F5.3   Sun         Abundance         Plasma metal abundance with respect to Solar
  58- 62 F5.3   Sun       e_Abundance         Error mean of plasma metal abundance with respect to Solar
  64- 68 F5.3   10+21/cm2   NH                ? Atomic neutral hydrogen column density
  70- 74 F5.3   10+21/cm2 e_NH                ? Error mean of the atomic neutral hydrogen column density
  76- 83 A8     mW.m-2      Xflux             Unabsorbed X-ray energy flux in the 0.1-2.4 keV band
  85- 92 A8     mW.m-2    e_Xflux             mean error of unabsorbed X-ray energy flux
  94- 97 F4.2   ---         reducedChi        Reduced chi squared statistic
  99-101 I3     ---         DegreesOfFreedom  Degrees of freedom
--------------------------------------------------------------------------------
                2CXO J040544.8+381452  0.771 0.068 0.140 0.064             4.52E-14 1.34E-14 0.75  20 
                2CXO J044316.9+020024  0.760 0.052 0.118 0.046             9.74E-14 2.04E-14 0.54  32 
          99501 2SXPS J021647.4+011245 0.750 0.058 0.204 0.085 0.149 0.194 5.63E-13 1.34E-13 0.68  17 
          90868 2SXPS J030402.2+004551 2.085 0.201 0.825 0.452 0.706 0.293 1.79E-12 3.01E-13 0.75  31 
         135547 2SXPS J042828.9+174145 0.976 0.090 0.181 0.079             9.11E-13 1.89E-13 0.69  12 
106556101010003 4XMM J011051.0+492758  0.806 0.043 0.095 0.021             1.01E-13 8.42E-15 0.93  55 
107851202010001 4XMM J022538.8+373232  0.662 0.036 0.116 0.021             3.37E-13 3.03E-14 0.73 114 
107851208010001 4XMM J025641.5+352233  0.807 0.042 0.118 0.025             1.04E-13 8.49E-15 0.84  48 
107436603010002 4XMM J033240.0+353932  0.433 0.101 0.172 0.132             7.46E-13 2.11E-13 0.95  78 
107851105010001 4XMM J034347.2+205135  0.660 0.035 0.081 0.015             1.48E-13 1.30E-14 0.88 101 
102032601010001 4XMM J035024.9+171446  0.865 0.004 0.190 0.004             3.88E-12 4.21E-14 2.46 624 
107851102010001 4XMM J035453.3+161855  0.926 0.027 0.102 0.013             8.30E-13 3.73E-14 0.70 157 
107820606010001 4XMM J035814.5+123741  0.650 0.052 0.109 0.030             6.75E-14 1.03E-14 0.74  52 
107820608010001 4XMM J035915.1+163951  0.801 0.034 0.118 0.023             1.24E-13 1.22E-14 0.71 166 
107820609010002 4XMM J035926.7+232307  0.612 0.052 0.103 0.029             7.36E-14 1.04E-14 0.68  57 
100646001010002 4XMM J035940.4+101949  0.521 0.020 0.395 0.057             8.17E-13 1.19E-13 0.85 185 
100646003010001 4XMM J035940.4+101949  0.521 0.028 0.538 0.137             6.60E-13 6.92E-14 0.84  93 
107820605010002 4XMM J040412.8+185943  0.842 0.055 0.085 0.026             5.81E-14 6.02E-15 0.64  99 
107956001010008 4XMM J041249.9+111446  0.515 0.107 0.110 0.059             2.68E-14 6.67E-15 0.81  13 
107851101010002 4XMM J041750.7+182829  0.597 0.058 0.059 0.020             2.91E-13 3.38E-14 0.72  95 
107851101010001 4XMM J041802.0+181522  0.682 0.019 0.538 0.082             4.14E-13 3.05E-14 1.99 227 
102013602010002 4XMM J041929.7+214514  0.750 0.013 0.142 0.011             3.90E-13 1.59E-14 1.31 255 
100241401010001 4XMM J041947.6+153739  0.497 0.004 0.763 0.037             1.35E-12 8.62E-14 1.07 638 
107851104010001 4XMM J042135.1+144142  0.638 0.043 0.097 0.021             5.65E-14 5.30E-15 1.21  47 
103015001010004 4XMM J042149.6+192908  0.956 0.051 0.153 0.036             5.18E-14 5.86E-15 0.65  76 
107445004010004 4XMM J042149.6+192908  1.041 0.042 0.352 0.095             2.70E-14 6.75E-15 1.07  42 
107851206010002 4XMM J042325.2+164636  1.003 0.069 0.222 0.086             3.97E-13 6.96E-14 0.66  19 
101014406010003 4XMM J042332.3+144014  0.576 0.023 0.185 0.029             2.22E-13 1.99E-14 1.10  82 
101014415010003 4XMM J042332.3+144014  0.494 0.021 0.198 0.027             1.76E-13 1.91E-14 1.00 133 
101014406010002 4XMM J042350.4+145517  0.777 0.013 0.123 0.009             7.55E-13 2.84E-14 1.06 266 
101014415010002 4XMM J042350.4+145517  0.713 0.011 0.103 0.007             6.67E-13 2.38E-14 1.43 360 
101014406010001 4XMM J042412.4+144529  0.738 0.004 0.168 0.003             2.98E-12 3.08E-14 2.42 556 
101014415010001 4XMM J042412.4+144529  0.732 0.004 0.179 0.004             2.78E-12 3.47E-14 2.38 559 
107851206010001 4XMM J042428.3+165310  0.643 0.028 0.339 0.067             4.65E-13 5.90E-14 0.73  53 
107820603010001 4XMM J042457.2+190230  0.620 0.047 0.335 0.104             3.13E-13 6.88E-14 0.88  59 
103002104010010 4XMM J042539.9-084107  0.420 0.111 0.089 0.066             2.53E-14 9.05E-15 1.02  14 
100560204010003 4XMM J042604.3+170713  0.810 0.033 0.097 0.018             3.37E-13 2.67E-14 1.05 137 
106507901010002 4XMM J042605.9+153128  0.664 0.011 0.439 0.034             1.18E-12 8.29E-14 0.78 195 
106507901010001 4XMM J042620.8+153706  0.836 0.004 0.126 0.003 0.083 0.015 7.13E-12 4.21E-14 2.54 684 
100560204010001 4XMM J042624.6+165111  0.760 0.013 0.350 0.034             2.81E-13 1.36E-14 2.48 241 
101014405010001 4XMM J042834.4+155743  0.552 0.002 0.767 0.020             4.13E-12 1.10E-13 1.60 786 
101014405010004 4XMM J042839.7+155216  0.614 0.030 0.108 0.019             2.03E-13 1.59E-14 0.88  63 
101014405010006 4XMM J042852.4+155853  0.529 0.056 0.063 0.023             4.84E-14 6.58E-15 0.88  39 
101014405010003 4XMM J042859.7+160933  0.507 0.026 0.562 0.157             6.45E-13 1.46E-13 0.95  51 
102035415010003 4XMM J042930.8+264017  0.573 0.030 0.192 0.037             1.09E-13 1.28E-14 0.77  76 
102035415010004 4XMM J042936.2+263422  0.652 0.045 0.098 0.023             6.41E-14 6.60E-15 0.64  82 
108248502010003 4XMM J042939.0+225257  0.649 0.070 0.062 0.024             3.06E-14 4.65E-15 0.91  33 
108248502010001 4XMM J043038.1+225428  0.761 0.020 0.139 0.018             7.66E-13 6.28E-14 1.36 122 
100948103010003 4XMM J043137.0+174235  0.645 0.037 0.098 0.019             3.98E-13 3.44E-14 1.26  53 
106523502010005 4XMM J043208.0+173951  0.764 0.094 0.181 0.089             8.53E-14 1.97E-14 0.43  22 
100948103010004 4XMM J043223.7+174502  0.733 0.047 0.099 0.031             2.84E-13 3.33E-14 1.08  42 
106523502010004 4XMM J043223.7+174502  0.703 0.047 0.108 0.031             2.21E-13 4.11E-14 0.85  86 
107627606010002 4XMM J043225.6+130645  0.801 0.021 0.133 0.016             1.90E-12 1.33E-13 0.82  96 
100948103010005 4XMM J043228.9+175416  0.664 0.082 0.192 0.082             1.71E-13 4.92E-14 1.16  13 
107627606010001 4XMM J043327.0+130242  0.660 0.035 0.093 0.016             1.88E-13 1.41E-14 0.77  71 
107627606010003 4XMM J043346.6+131507  0.584 0.021 0.490 0.092             7.55E-13 1.44E-13 0.93  54 
102035408010008 4XMM J043513.2+225919  0.822 0.032 0.093 0.018             1.67E-13 1.34E-14 0.78 117 
102035405010001 4XMM J044009.2+253532  0.782 0.009 0.161 0.008             1.95E-12 5.82E-14 1.67 359 
104065707010003 4XMM J044800.8+170321  0.636 0.046 0.087 0.023             4.52E-13 6.42E-14 0.91  39 
107627602010001 4XMM J044952.1+060634  0.729 0.108 0.050 0.030             4.33E-14 6.59E-15 0.45  32 
107851107010002 4XMM J045033.9+150459  0.580 0.018 0.296 0.042             4.43E-13 3.68E-14 1.70  95 
107851107010001 4XMM J045102.6+145814  0.743 0.021 0.105 0.014             3.10E-13 1.31E-14 1.18 134 
108431505010001 4XMM J071805.8+163234  0.476 0.068 0.092 0.042             9.32E-14 2.06E-14 0.94  18 
107619211010011 4XMM J083629.7+185756  0.631 0.073 0.158 0.069             2.10E-14 5.00E-15 1.00  32 
107619211010001 4XMM J083656.2+185747  0.765 0.028 0.085 0.015             5.83E-14 4.50E-15 1.05 121 
107619211010002 4XMM J083656.8+190527  0.887 0.052 0.082 0.022             4.64E-14 2.68E-15 0.67  66 
107619211010003 4XMM J083719.8+190311  0.884 0.051 0.158 0.038             4.20E-14 4.25E-15 0.64  52 
107619211010004 4XMM J083728.1+190944  0.525 0.044 0.158 0.038             7.37E-14 1.15E-14 0.72  59 
107216201010015 4XMM J083824.2+200621  0.643 0.036 0.553 0.204             3.99E-14 1.49E-14 0.65  41 
107619209010004 4XMM J083824.2+200621  0.580 0.034 0.382 0.112             4.19E-14 1.63E-14 0.62  64 
107216201010018 4XMM J083841.2+195946  0.901 0.123 0.074 0.045             1.25E-14 2.05E-15 0.48  27 
107216201010019 4XMM J083851.0+195102  0.827 0.074 0.083 0.039 0.350 0.336 2.35E-14 4.90E-15 0.45  42 
107216201010028 4XMM J083855.3+195033  0.977 0.226 0.050 0.075             1.19E-14 3.18E-15 1.00   7 
107216201010006 4XMM J083902.8+194328  0.581 0.025 0.431 0.098             9.66E-14 1.33E-14 0.67  65 
107216201010010 4XMM J083909.9+194659  0.732 0.042 0.101 0.026             5.48E-14 6.20E-15 0.44  45 
107619212010007 4XMM J083912.1+190656  0.504 0.053 0.478 0.229 0.757 0.306 3.07E-14 6.76E-15 0.84  39 
101014404010035 4XMM J083915.1+194331  0.986 0.098 0.189 0.101             4.88E-14 1.15E-14 0.55  15 
107216201010012 4XMM J083915.7+200413  0.614 0.051 0.050 0.017             3.58E-14 5.61E-15 0.81  53 
107619209010003 4XMM J083915.7+200413  0.933 0.064 0.158 0.059             4.51E-14 7.36E-15 2.15  41 
101014404010003 4XMM J083924.9+192733  0.711 0.024 0.141 0.022             1.22E-13 1.35E-14 0.71  92 
107216201010004 4XMM J083930.3+200408  0.619 0.029 0.573 0.157             4.50E-14 1.46E-14 0.65  54 
107619209010007 4XMM J083930.3+200408  0.630 0.043 0.359 0.112             3.72E-14 8.73E-15 0.79  70 
107216201010013 4XMM J083934.6+194800  0.979 0.050 0.200 0.050             4.29E-14 5.64E-15 0.53  58 
107216201010003 4XMM J083941.0+195928  0.759 0.037 0.081 0.018             5.14E-14 3.60E-15 0.97  70 
107619209010013 4XMM J083941.0+195928  0.599 0.069 0.076 0.031             3.47E-14 8.09E-15 1.06  55 
101014404010013 4XMM J083945.8+192201  0.637 0.054 0.371 0.173             8.60E-14 6.06E-14 0.49  22 
101014404010002 4XMM J083950.7+193226  0.512 0.017 0.586 0.104             1.09E-13 1.57E-14 0.82 135 
107619212010014 4XMM J083952.2+191845  0.581 0.044 0.560 0.258             6.38E-14 2.85E-14 0.48  27 
101014404010018 4XMM J083953.1+192403  0.959 0.162 0.106 0.098 0.024 0.265 1.90E-14 1.15E-14 0.52  11 
107619212010006 4XMM J083958.0+191205  0.402 0.029 0.555 0.295             3.72E-14 5.59E-15 0.77  42 
107619212010001 4XMM J084001.6+185959  0.765 0.006 0.498 0.032 0.074 0.065 4.55E-13 2.92E-14 0.80 475 
107619212010002 4XMM J084005.6+190130  0.830 0.013 0.122 0.010 0.297 0.043 2.74E-13 1.45E-14 1.05 320 
107619212010005 4XMM J084010.8+185856  0.807 0.051 0.073 0.023             3.47E-14 3.99E-15 0.43  41 
107619208010005 4XMM J084011.4+200403  0.834 0.037 0.120 0.026             4.42E-14 4.26E-15 0.69  78 
101014404010019 4XMM J084011.5+193911  0.607 0.077 0.157 0.072             2.21E-14 6.43E-15 0.56  15 
101014404010010 4XMM J084012.2+193822  0.535 0.063 0.365 0.165             2.71E-14 8.48E-15 0.87  30 
107619212010009 4XMM J084019.8+185538  0.981 0.050 0.128 0.035             4.82E-14 5.18E-15 0.79  49 
101014404010006 4XMM J084022.1+194011  0.452 0.042 0.605 0.337 0.853 0.340 1.26E-14 7.45E-15 0.89  53 
107619208010003 4XMM J084022.3+200624  0.613 0.025 0.292 0.054             5.06E-14 9.15E-15 0.71 106 
101014404010008 4XMM J084022.7+192753  0.708 0.040 0.460 0.233             5.58E-14 2.94E-14 0.70  18 
101014404010005 4XMM J084023.3+194023  0.537 0.036 0.415 0.111             6.11E-14 8.42E-15 0.61  70 
101014404010009 4XMM J084025.5+192832  0.481 0.042 0.741 0.429             2.70E-14 7.73E-15 0.52  43 
107619208010011 4XMM J084026.7+201055  0.636 0.039 0.480 0.163             4.42E-14 1.34E-14 0.53  73 
107619212010012 4XMM J084029.3+185709  0.811 0.052 0.160 0.054             3.61E-14 6.29E-15 0.61  37 
107619212010023 4XMM J084041.8+191325  0.515 0.088 0.304 0.183             3.89E-14 1.57E-14 0.49  20 
107619207010022 4XMM J084048.3+195518  0.536 0.082 0.159 0.079             3.24E-14 6.32E-15 0.68  18 
107619208010006 4XMM J084048.3+195518  0.514 0.041 0.349 0.104             2.36E-14 5.67E-15 0.59  95 
107619208010009 4XMM J084053.7+195955  0.722 0.048 0.104 0.030             1.82E-14 2.37E-15 0.63 100 
107619210010007 4XMM J084107.3+190416  0.602 0.040 0.310 0.092             2.70E-14 6.22E-15 0.65  68 
107619207010001 4XMM J084109.5+195118  0.867 0.015 0.196 0.012             3.88E-13 1.90E-14 0.89 306 
107619208010001 4XMM J084109.5+195118  0.811 0.014 0.156 0.012             4.47E-13 1.70E-14 0.89 295 
107425701010008 4XMM J084110.0+193031  0.614 0.032 0.425 0.118             3.84E-14 7.38E-15 0.73  49 
107619207010017 4XMM J084110.3+194907  0.649 0.059 0.245 0.091             2.13E-14 4.73E-15 0.50  34 
107619210010011 4XMM J084110.7+190153  0.886 0.086 0.146 0.056             3.03E-14 1.07E-14 0.77  31 
107425701010003 4XMM J084113.1+193234  0.713 0.031 0.100 0.020             6.24E-14 6.61E-15 1.16  77 
107619207010019 4XMM J084124.4+200749  0.671 0.087 0.100 0.052             6.39E-14 2.71E-14 0.54  13 
107619208010025 4XMM J084124.4+200749  0.742 0.078 0.142 0.070             4.46E-14 1.05E-14 1.12  30 
107619207010005 4XMM J084125.8+195636  0.643 0.020 0.490 0.088             3.47E-14 4.15E-15 0.60 108 
107619208010007 4XMM J084125.8+195636  0.612 0.035 0.393 0.118             3.54E-14 8.30E-15 0.54 107 
107425701010010 4XMM J084126.9+193232  0.592 0.033 0.290 0.076             2.65E-14 6.95E-15 0.82  44 
107619207010007 4XMM J084128.7+195831  0.768 0.033 0.129 0.027             2.85E-14 3.34E-15 1.10  72 
107619208010013 4XMM J084128.7+195831  0.720 0.057 0.105 0.038             2.34E-14 3.24E-15 0.57  44 
107619210010005 4XMM J084130.6+185219  0.935 0.057 0.168 0.056 0.436 0.317 3.40E-13 7.44E-14 0.50  55 
107619210010003 4XMM J084136.1+190833  0.527 0.037 0.254 0.059             4.66E-14 8.05E-15 0.76  86 
107425701010016 4XMM J084148.1+192731  0.657 0.063 0.062 0.025             1.48E-14 2.60E-15 0.50  38 
107619210010010 4XMM J084149.3+191146  0.753 0.060 0.122 0.045             2.97E-14 6.69E-15 0.96  57 
107619207010002 4XMM J084150.0+195226  0.602 0.008 0.699 0.064             2.66E-13 1.58E-14 0.83 325 
107619210010002 4XMM J084154.3+191526  0.748 0.025 0.305 0.055             1.27E-13 1.47E-14 0.64  95 
107425701010021 4XMM J084155.8+194122  0.522 0.075 0.292 0.137             2.66E-14 1.05E-14 0.47  21 
107425701010022 4XMM J084215.4+194115  0.432 0.074 0.352 0.245             1.71E-14 1.04E-14 0.55  15 
107425701010006 4XMM J084232.2+192345  0.775 0.030 0.238 0.052             4.59E-14 5.33E-15 0.70  51 
107425701010013 4XMM J084244.3+193448  0.445 0.042 0.444 0.219             3.71E-14 3.68E-15 0.63  37 
101587601380001 4XMM J084633.2+184539  0.528 0.065 0.432 0.228             6.49E-14 2.17E-14 0.91  22 
101587601390001 4XMM J084633.2+184539  0.580 0.038 0.450 0.176             8.68E-14 2.20E-14 0.63  37 
                CXOU J042138.5+201809  0.977 0.074 0.267 0.125             4.61E-14 1.25E-14 1.51  24 
                CXOU J083924.9+192732  0.892 0.054 0.230 0.081             7.22E-14 8.75E-15 0.71  54 
                CXOU J083950.7+193226  0.508 0.039 0.830 0.479             7.96E-14 1.03E-14 0.78  48 
                CXOU J083956.5+193310  0.908 0.021 0.230 0.032             2.61E-13 1.56E-14 0.88 172 
                XMMU J083952.7+203046  0.715 0.093 0.050 0.035 1.076 0.357 4.68E-14 1.44E-14 0.71  49 
